The CUHK-TUDELFT System for The SLT 2021 Children Speech Recognition Challenge

This technical report describes our submission to the 2021 SLT Children Speech Recognition Challenge (CSRC) Track 1. Our approach combines the use of a joint CTC-attention end-to-end (E2E) speech recognition framework, transfer learning, data augmentation and development of various language models. Procedures of data pre-processing, the background and the course of system development are described. The analysis of the experiment results, as well as the comparison between the E2E and DNN-HMM hybrid system are discussed in detail. Our system achieved a character error rate (CER) of 20.1% in our designated test set, and 23.6% in the official evaluation set, which is placed at 10-th overall.

==> Metadata_Child_speech_processing.txt <==
Child speech processing

Why is this problem difficult? 
"higher inter-speaker variance due to the development of vocal tract, different formant locations and spectral distribution [8], and the inaccuracy in pronunciation and grammar due to acquisition of languages [9]"
high variance in acoustic features, lack of clean and labled corpora; acoustic mismatch between children and adult speech
"Children have shorter vocal tracts and smaller vocal folds, which lead to higher fundamental frequencies and formant frequencies than for adults" by Y Qian IS2017.
"Children’s speaking rates tend to be slower and more variable overall due to the fact that their articulators have not fully developed yet" By Y Qian IS2017
Non-nativeness and multilingual environment makes the problem more challenging: "Speech productions from Singapore children possess even more variability due to the multilingual environment in the city-state, causing inter-influences from Chinese languages, English dialects and Indian languages." By R. Tong IS2017, also refer to IS2020 ASR for non-native children's speech
\\“Furthermore, as children grow, their vocal apparatus also undergoes changes” S P. Dubagunta ICASSP2019


Why is this problem essential?
	1. Automatic assessment of child language learning, speech development issues (D Smith IS2017)
	2. Mispronunciation detection

How did past studies address such problem?
	See below 

Mainstream research strands:
	1. Data augmentation
		GAN, vowel stretch, , voice conversion, SFM
	2. Transfer learning and adaptation
		Pretrained on large amount of Adult speech data
		adversarial learning
	3. Signal processing towards pitch
		non-uniform spectral smoothing algorithm; pitch scaling technique;adaptive-liftering for deriving the pitch-robust features
	4. adopting more advanced acoustic model architecture 
		Bidirectional LSTM-RNN; TDNNF.

voice conversion
@inproceedings{Shahnawazuddin2020,
  author={S. Shahnawazuddin and Nagaraj Adiga and Kunal Kumar and Aayushi Poddar and Waquar Ahmad},
  title={{Voice Conversion Based Data Augmentation to Improve Children’s Speech Recognition in Limited Data Scenario}},
  year=2020,
  booktitle={Proc. Interspeech 2020},
  pages={4382--4386},
  doi={10.21437/Interspeech.2020-1112},
  url={http://dx.doi.org/10.21437/Interspeech.2020-1112}
}

adversarial multi-task learning
@inproceedings{Duan2020,
  author={Richeng Duan and Nancy F. Chen},
  title={{Unsupervised Feature Adaptation Using Adversarial Multi-Task Training for Automatic Evaluation of Children’s Speech}},
  year=2020,
  booktitle={Proc. Interspeech 2020},
  pages={3037--3041},
  doi={10.21437/Interspeech.2020-1657},
  url={http://dx.doi.org/10.21437/Interspeech.2020-1657}
}

GAN to increase size of children’s training data to improve speech
recognition performance for children’s speech
@inproceedings{DBLP:conf/asru/ShengYQ19,
  author    = {Peiyao Sheng and
               Zhuolin Yang and
               Yanmin Qian},
  title     = {GANs for Children: {A} Generative Data Augmentation Strategy for Children
               Speech Recognition},
  booktitle = {{IEEE} Automatic Speech Recognition and Understanding Workshop, {ASRU}
               2019, Singapore, December 14-18, 2019},
  pages     = {129--135},
  publisher = {{IEEE}},
  year      = {2019},
  url       = {https://doi.org/10.1109/ASRU46091.2019.9003933},
  doi       = {10.1109/ASRU46091.2019.9003933},

}

Data augmentation, Vowel stretch
virtually generates additional data by simulating prolongation
vowels are actually stretched in children's spontaneous speech
@inproceedings{DBLP:conf/asru/NaganoFSK19,
  author    = {Tohru Nagano and
               Takashi Fukuda and
               Masayuki Suzuki and
               Gakuto Kurata},
  title     = {Data Augmentation Based on Vowel Stretch for Improving Children's
               Speech Recognition},
  booktitle = {{IEEE} Automatic Speech Recognition and Understanding Workshop, {ASRU}
               2019, Singapore, December 14-18, 2019},
  pages     = {502--508},
  publisher = {{IEEE}},
  year      = {2019},
  url       = {https://doi.org/10.1109/ASRU46091.2019.9003741},
  doi       = {10.1109/ASRU46091.2019.9003741},

}

data augmentation TDNNF
@inproceedings{Wu2019,
  author={Fei Wu and Leibny Paola García-Perera and Daniel Povey and Sanjeev Khudanpur},
  title={{Advances in Automatic Speech Recognition for Child Speech Using Factored Time Delay Neural Network}},
  year=2019,
  booktitle={Proc. Interspeech 2019},
  pages={1--5},
  doi={10.21437/Interspeech.2019-2980},
  url={http://dx.doi.org/10.21437/Interspeech.2019-2980}
}

To reduce spectral mismatch between kindergarten older child speech 
	by using a fundamental frequency normalization
Followed by their previous IS2018 research
@inproceedings{Yeung2019,
  author={Gary Yeung and Abeer Alwan},
  title={{A Frequency Normalization Technique for Kindergarten Speech Recognition Inspired by the Role of fo in Vowel Perception}},
  year=2019,
  booktitle={Proc. Interspeech 2019},
  pages={6--10},
  doi={10.21437/Interspeech.2019-1847},
  url={http://dx.doi.org/10.21437/Interspeech.2019-1847}
}

``End-to-end'' ASR acoustic modeling methods
	Here by saying E2E, the authors mean learning from raw speech without manually crafted features e.g. mfcc. In them, acoustic features and classifier are jointly learned
	- better named joint learning of feature extractor and acoustic model
@inproceedings{dubagunta2019improving,
  title={Improving children speech recognition through feature learning from raw speech signal},
  author={Dubagunta, S Pavankumar and Kabil, Selen Hande and Doss, Mathew Magimai-},
  booktitle={ICASSP 2019-2019 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={5736--5740},
  year={2019},
  organization={IEEE}
}
@inproceedings{Yeung2018,
  author={Gary Yeung and Abeer Alwan},
  title={On the Difficulties of Automatic Speech Recognition for Kindergarten-Aged Children},
  year=2018,
  booktitle={Proc. Interspeech 2018},
  pages={1661--1665},
  doi={10.21437/Interspeech.2018-2297},
  url={http://dx.doi.org/10.21437/Interspeech.2018-2297}
}

To tackle child speech WITH speech pathology namely ASD and language impairment.
Transfer learning, pretrained on Librispeech,
Data augmentation
@inproceedings{Gale2019,
  author={Robert Gale and Liu Chen and Jill Dolata and Jan van Santen and Meysam Asgari},
  title={{Improving ASR Systems for Children with Autism and Language Impairment Using Domain-Focused DNN Transfer Techniques}},
  year=2019,
  booktitle={Proc. Interspeech 2019},
  pages={11--15},
  doi={10.21437/Interspeech.2019-3161},
  url={http://dx.doi.org/10.21437/Interspeech.2019-3161}
}

Zero-resource Children speech
Without using any children’s speech data
prosody-based feature utilization strategy.
@inproceedings{Li2019,
  author={Chenda Li and Yanmin Qian},
  title={{Prosody Usage Optimization for Children Speech Recognition with Zero Resource Children Speech}},
  year=2019,
  booktitle={Proc. Interspeech 2019},
  pages={3446--3450},
  doi={10.21437/Interspeech.2019-2659},
  url={http://dx.doi.org/10.21437/Interspeech.2019-2659}
}

propose non-uniform spectral smoothing algorithm to mitigate the acoustic mismatch resulting from pitch differences.
@inproceedings{Yadav2018,
  author={Ishwar Chandra Yadav and Avinash Kumar and Syed Shahnawazuddin and Gayadhar Pradhan},
  title={Non-Uniform Spectral Smoothing for Robust Children's Speech Recognition},
  year=2018,
  booktitle={Proc. Interspeech 2018},
  pages={1601--1605},
  doi={10.21437/Interspeech.2018-1828},
  url={http://dx.doi.org/10.21437/Interspeech.2018-1828}
}

 explored the role of combining prosodic variables with the existing acoustic features
@inproceedings{DBLP:conf/icassp/KathaniaSAA18,
  author    = {Hemant Kumar Kathania and
               Syed Shahnawazuddin and
               Nagaraj Adiga and
               Waquar Ahmad},
  title     = {Role of Prosodic Features on Children's Speech Recognition},
  booktitle = {2018 {IEEE} International Conference on Acoustics, Speech and Signal
               Processing, {ICASSP} 2018, Calgary, AB, Canada, April 15-20, 2018},
  pages     = {5519--5523},
  publisher = {{IEEE}},
  year      = {2018},
  url       = {https://doi.org/10.1109/ICASSP.2018.8461668},
  doi       = {10.1109/ICASSP.2018.8461668},
  timestamp = {Wed, 16 Oct 2019 14:14:52 +0200},
  biburl    = {https://dblp.org/rec/conf/icassp/KathaniaSAA18.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

investigate different neural network architectures for improving non-native children’s speech recognition
@inproceedings{Qian2017,
  author={Yao Qian and Keelan Evanini and Xinhao Wang and Chong Min Lee and Matthew Mulholland},
  title={Bidirectional LSTM-RNN for Improving Automated Assessment of Non-Native Children’s Speech},
  year=2017,
  booktitle={Proc. Interspeech 2017},
  pages={1417--1421},
  doi={10.21437/Interspeech.2017-250},
  url={http://dx.doi.org/10.21437/Interspeech.2017-250}
}

Data augmentation, by merging child and adult speech data, or by multi-task learning.
@inproceedings{Tong2017,
  author={Rong Tong and Nancy F. Chen and Bin Ma},
  title={Multi-Task Learning for Mispronunciation Detection on Singapore Children’s Mandarin Speech},
  year=2017,
  booktitle={Proc. Interspeech 2017},
  pages={2193--2197},
  doi={10.21437/Interspeech.2017-520},
  url={http://dx.doi.org/10.21437/Interspeech.2017-520}
}

an existing pitch scaling technique based on iterative spectrogram inversion is explored in this work
@inproceedings{Ahmad2017,
  author={W. Ahmad and S. Shahnawazuddin and H.K. Kathania and Gayadhar Pradhan and A.B. Samaddar},
  title={Improving Children’s Speech Recognition Through Explicit Pitch Scaling Based on Iterative Spectrogram Inversion},
  year=2017,
  booktitle={Proc. Interspeech 2017},
  pages={2391--2395},
  doi={10.21437/Interspeech.2017-302},
  url={http://dx.doi.org/10.21437/Interspeech.2017-302}
}

data augmentation for children’s speech recognition using stochastic feature mapping (SFM)
@inproceedings{Fainberg+2016,
author={Joachim Fainberg and Peter Bell and Mike Lincoln and Steve Renals},
title={Improving Children’s Speech Recognition Through Out-of-Domain Data Augmentation},
year=2016,
booktitle={Interspeech 2016},
doi={10.21437/Interspeech.2016-1348},
url={http://dx.doi.org/10.21437/Interspeech.2016-1348},
pages={1598--1602}
}

adaptive-liftering for deriving the pitch-robust features,  reduce the sensitivity of the acoustic features to the gross variations in pitch across the speakers. T
@inproceedings{Shahnawazuddin+2016,
author={S. Shahnawazuddin and Abhishek Dey and Rohit Sinha},
title={Pitch-Adaptive Front-End Features for Robust Children’s ASR},
year=2016,
booktitle={Interspeech 2016},
doi={10.21437/Interspeech.2016-1020},
url={http://dx.doi.org/10.21437/Interspeech.2016-1020},
pages={3459--3463}
}

